Lemur: Integrating Large Language Models in Automated Program Verification

The demonstrated code-understanding capability of LLMs raises the question of whether they can be used for automated program verification, a task that demands high-level abstract reasoning about program properties that is challenging for verification tools. We propose a general methodology to combine the power of LLMs and automated reasoners for automated program verification. We formally describe this methodology as a set of transition rules and prove its soundness. We instantiate the calculus as a sound automated verification procedure and demonstrate practical improvements on a set of synthetic and competition benchmarks.

==> rebuttal.txt <==
To all reviewers

We thank all reviewers for their helpful feedback, comments, and suggestions!

We addressed each review's concerns individually and uploaded an updated version of the paper that incorporates the reviewers' suggestions (all changes have been highlighted for clarity).

We conducted additional experiments with GPT-3.5 turbo and extended our experimental results. Below is a snapshot of these results, providing insights into the comparison between the GPT-4 (LEMUR (GPT-4)) and GPT-3.5 turbo (LEMUR (GPT-3)) oracles.

Results on Code2Inv benchmarks:
Configurations Solved Time (s) # proposals
    LEMUR (GPT-4): 107, 24.9, 4.7
    LEMUR (GPT-3): 103, 35.6, 8.6

Results on SV-COMP benchmarks:
Configurations Solved Time (s) # proposals
    LEMUR (GPT-4): 26, 140.7, 9.1
    LEMUR (GPT-3): 15, 223.7, 12.8

These results demonstrate that the better the LLM model available as an oracle, the more assistance it can provide to program verifiers.






1. We did not retrain/finetune 
2. we do not compete with current solvers
3. changes to the paper

We will make the code publicly available, but users will be required to have an OpenAI key to try it out.






>> Exps GPT turbo 3.5


>> Fix Figures to reference benchmark sets
Done 

>>  More related work/table
Done


>> Example with stability
Done

>> Explain "::"?

Done

>> generate invariants where a program involves complex array manipulations.
We will expand the discussion of limitations section in the paper to clarify this point. [Andrew]


>> Update contributions:
Done


-- Reviewer 1 ---------------------------------------------------
Thank you for your comments and suggestions!


Q: What actual value does the set of rules provide to this work? Wouldn't it have sufficed to have Algorithm 1 directly, along with an explanation of the steps?

Our derivation rules define an underlying proof calculus, while Algorithm 1 represents one of many possible strategies for applying these rules. We believe that the proof system is significant, as it formally defines the interaction between the verifier and oracles in a sound and modular way. Note that we designed the rules to have a clear separation of responsibility between two powerful technologies to take the best of both worlds. We also have introduced the notion of stability and a rule that leverages this new concept. We believe that we are the first to propose such formalization, which can be built upon in the future.


Q: Scalability of verification
As we mentioned in the "Discussion of Limitations" section, our approach currently works with smaller programs (<= 150 tokens after removing comments, unnecessary headers, and clang-formatting), and a decomposition approach might be good for scaling to larger programs, as the reviewer also suggested. 

Decomposing a large program into smaller pieces for verification purposes is known to be challenging. Using LLM to perform this task requires the representation of the program in some compact form, a specification language for pre-/post- conditions, and an efficient verification procedure to validate the correctness of those conditions. 


Q: SV-COMP contains many, many more benchmarks. How does LEMUR compare with UAutomizer or other tools on the other benchmarks? Why are so few benchmarks chosen for comparison?

We call UAutomizer/ESBMC first, before augmenting a verifier with GPT-based generated invariants. Hence, in theory, we can solve at least as many instances as UAutomizer can, provided there is an appropriate timeout for the initial call (Algorithm 1, line 5). However, our main goal was to demonstrate that GPT can aid UAutomizer/ESBMC in solving problems that neither of these solvers can solve independently. We selected 50 smaller benchmarks from reachability track that these tools cannot solve and demonstrated that GPT aid can help with 26 of these challenging benchmarks. We find it impressive that LLMs help to solve these benchmarks, even if we could only solve about half of them.

    
Q: For what kinds of <program, property> combinations do LLMs fare badly as far as suggesting assumptions is concerned? In some sense, this ought to depend on what kinds of data it has been trained on. I didn't see any discussion in this regard -- I would tend to think that there are <program, property> combinations for which LLMs will have a very difficult time generating good assumptions.

As shown in the experiment, there were 24 out of the 50 challenging benchmarks that we could not solve. Upon closer examination, we observed that it is challenging to 1)  generate complex invariants involving if-then-else logic; 2) generate invariants where a program contains multiple loops.
We will expand the discussion of limitations section in the paper to clarify this point.

    
Q: An LLM like GPT-4 makes use of immense computational power at the server end to come up with proposals/suggestions fast. How do you propose to factor this in your comparisons for an apples-to-apples comparison. Neither ESBMC not UAutomizer were provided access to such computational power; so how is the comparison fair?

We do not see our work as a competitor to modern program verifiers. Our goal is to explore whether LLM can help these tools perform better.

On the other hand, we point out that most existing verifiers (e.g., ESBMC and UAutomizer) are not designed to leverage immense computational power like GPUs or cloud computing, and our approach provides such means to empower the verifiers.


Q: What are the assumptions on the training of the LLM that are being used? Will the proposed method work with one's privately trained LLM?

We used OpenAI GPT-4 API service.  Unfortunately, exact training data is not known for GPT4. It might be the case that SV-COMP benchmarks were part of the training set but invariants are not available publically as far as we know. 







-- Reviewer 2 ---------------------------------------------------

Q: "An important research question is whether modern AI models are capable of understanding ." .. indeed, but can you claim you do that?

It has been shown in [1] that LLMs have potential understanding programs. We take these ideas to a new level, showing that we can leverage this understanding to help state-of-the-art verification tools verify more C programs. So, we believe that we make a step toward showing AI understanding of realistic C programs.

[1] Kexin Pei, David Bieber, Kensen Shi, Charles Sutton, and Pengcheng Yin. Can large language models reason about program invariants? ICML23


Q: Are you the first to ask LLMs to propose sub-goals?
I'd much prefer a better survey that would make your contributions clear, and a graphical descriotion of the system that would allow me to position the different componrrntd

Yes, we are the first to propose this idea.  We outlined our contributions in Introduction, we will emphasize that we are the first to propose these techniques. We will add a table that compares existing work on learning-based augmented verification in Appendix E.


Q: I understand the process is fully automated?

Yes, that is correct. The process is fully automated. We will highlight this point in our contributions.


Q: " -Finally, if the verifier V proves that the original property is not an invariant" -> is the verifier complete?

As discussed in the paper, V needs to be sound and we do not assume it is complete. For example, if the program deals only with bit-vectors, then the underlying procedure is complete. But if the program contains arrays, then the verification problem is undecidable and the verifier is incomplete.




>? Arguabythe prompts are what makes everything else worthwhile. Yet, they are in appendix?

 For our framework, we have a small set of predefined template prompts that correspond to our rules, which is why they are included in the appendix. We kindly disagree with the reviewer that the prompts are key components in our framework. While we did put effort into designing these templates, the main component is the theoretically sound integration of LLMs with automated reasoners. If space permits, we are happy to move the prompt templates to the main text.  


---------- Reviwer 3 ---------------
Thank you for your comments and suggestions! 


Q: How much is Lemur performance reliant on the invariant generator quality? How does Lemur fare without GPT4 as an invariant generator?


We agree that this is an interesting question of how sensitive Lemur is to an LLM choice. We made a decision to build the first version of Lemur on GPT4 which are arguably the most powerful models and absorb the cost of using these models. 
We ran additional experiments with the GPT-3 model and updated the experimental evaluation in Tables 2a and 2b. We observe that GPT-4 outperforms GPT-3, especially on SV-COMP benchmarks. Based on these results, we hypothesize that the performance might drop if we use other open-source models (but this can change as these models are constantly improving).

Q: This is particularly important considering the economic cost of reproducing the experiment, which can be prohibitive for some.

We agree with the reviewer that it might be costly to use. To be more concrete, we spent ~2 cents per call. We chose to use the best LLM model out there to see what is the potential of such integration. Our total budget was less than $1000 for the project.

Q: Can Lemur be used with non-LLM invariant generators such as Code2Inv?

Code2Inv is trained to find an invariant at a fixed location in a program, which is not suitable for our framework.
Our framework requires an LLM oracle to be able to generate an invariant at any point in the program.

In principle, we can use any LLM and verification tools. We added additional results for GPT3 oracle instead GPT4 that are presented in the paper.
We are happy to run more experiments with open-source LLMs in the final version of the paper but we will not be able to provide these results during rebuttal, unfortunately.




Minors Q: The derivation rules in Fig.1 are not 100\% clear to me. What is the semantic of operator ": :"?

:: means we split a list into a head and a tail, head::tail. M= M':: p means that the last element of a list  of properties M (we refer to M as a trail in the paper). We will clarify this in the paper.


Minors Q: Figures 3 and 4 should have different (and self-explanatory) captions, i.e. explicitly mention the referred benchmarks.

Thanks, we will fix.


---------- Reviwer 4 ---------------

Thank you for your comments and suggestions!


Q: This is a relatively minor comment but the formalization and the algorithm seem geared towards imperative languages where the notion of associating a property/invariant with a line number makes natural sense. It would be helpful to acknowledge that the proposed calculus might not necessarily be applicable to all programming languages.

We will clarify that our approach is designed for imperative languages. Thank you for the clarification suggestion!


Q: There has a large body of literature on data-driven techniques for learning loop invariants [1,2]. Unlike Code2Inv and Lemur, these past works use dynamic values of loop variables. Adding references to this body of work would help paint a fuller picture about this area.

We will include references to these papers and discuss them in the 'Related Work' section. Thank you!


Q: For the benchmark of difficult programs from SV-COMP, where are the placeholder lines added? Is it after every line in the program? If not, doesn't the location of the placeholder leak information, potentially aiding Lemur?

We automatically insert placeholders at the beginning of each loop and right before the loop, which we deem a generally good heuristic in practice. We do not think we are leaking any information specific to the benchmarks to Lemur. 


Q: It seems like the text and the formal expression for the second bullet point of Proposition 2.1 do not line up. Shouldn't the implication in the formal expression go the other way?


Thank you for spotting that! Yes, it should be the other way in the formal expression.  We updated the paper.



Q: I don't think the last line on Page 2 is correct. A program without loops can have an unstable property because the program can still have multiple paths due to branches.

We say the property is stable, if within a single execution of the program, the property always evaluates to true or always evaluates to false. If there are no loops, the property will be evaluated at most once. This also holds when the program has branches, as only one path will be executed.


Q: Also, how can a property that is not an invariant be stable? Is this the case where stability is due to the property always being false?

The property is stable as long as it evaluates to the same truth value within a particular execution (please see the clarification on the definition of stability above). Therefore, if the property is always false, then the property is stable. However, it is also possible for a property to be stable if it holds in some executions, but does not hold in some other executions. 

Consider an illustrative example:

Line 1: x=rand(0,10)
Line 2: assert(x==1)

The property in Line 2 is stable. This property only holds for some executions.  We will add an example to the paper to illustrate the stability definition.

Q: Is the time in Table 1 in seconds? When you say timeout of 1 hr or 10 minutes, is that the timeout for the entire dataset or each program?

Yes, the time is in seconds. And the timeout is per program.


Q: Does each bar in Figure 4 correspond to a single value for the number of proposals or a set of values? It seems like it is the latter case. It would help to clarify the figure. 


Each bar in Figure 4 corresponds to a set of values.  We will clarify this in the text.
